Minimum Viable Device Drivers for ARM TrustZone

While TrustZone can isolate IO hardware, it lacks drivers for modern IO devices. Rather than porting drivers, we propose a novel approach to deriving minimum viable drivers: developers exercise a full driver and record the driver/device interactions; the processed recordings, dubbed driverlets, are replayed in the TEE at run time to access IO devices. Driverlets address two key challenges: correctness and expressiveness, for which they build on a key construct called interaction template. The interaction template ensures faithful reproduction of recorded IO jobs (albeit on new IO data); it accepts dynamic input values; it tolerates nondeterministic device behaviors. We demonstrate driverlets on a series of sophisticated devices, making them accessible to TrustZone for the first time to our knowledge. Our experiments show that driverlets are secure, easy to build, and incur acceptable overhead (1.4x -2.7x compared to native drivers). Driverlets fill a critical gap in the TrustZone TEE, realizing its long-promised vision of secure IO.

==> figs/plot/micro/mmc/read.dat <==
#ours vs native-sync
800	540	1015	4019	6400
705	675	1390	4231	6343


==> figs/plot/micro/mmc/write.dat <==
# ours vs nativ-sync vs native-async
1980	2000	2700	5182	9600
2412	2391	2862	5300	9793
#56	63	110	312	684


==> figs/plot/micro/usb/usb_read.dat <==
#read 1, 8, 32, 128, 256
1332	1341	1776	3228	5529
1553	1654	2001	3701	5989


==> figs/plot/micro/usb/usb_write.dat <==
# usb write ours, native-sync vs nativ-async
2591	3004	3469	5994	8240
2484	2624	3392	7503	13624
#56	63	110	323	684


==> figs/plot/sqlite/mmc.dat <==
#select3 delete indexedby io selectG insert3
159 159 179 192 246 253
273 244 255 305 366 321
111 98 100 104 131 127


==> figs/plot/sqlite/usb.dat <==
#select3 delete indexedby io selectG insert3
173 165 227 205 284 328
174 180 213 257 387 428
124	155 163 167 168	163


==> figs/plot/vchiq/vchiq.dat <==
# rows: 1, 10, 100 frames
# cols: ours/native-720p, ours/native-1080p, ours/native-1440p
2.1	1.9	3.5	2.5	3.6	2.7
6.9	4.1	9.1	5.4	9.9	5.1
61.5	22.7	72.8	27	83.6	31.1

